BEoRN: A fast and flexible framework to simulate the epoch of reionisation and cosmic dawn

In this study, we introduce BEoRN (Bubbles during the Epoch of Reionisation Numerical Simulator), a publicly available Python code that generates three-dimensional maps of the 21-cm signal from the cosmic dawn and the epoch of reionisation. Built upon N-body simulation outputs, BEoRN populates haloes with stars and galaxies based on a flexible source model. It then computes the evolution of Lyman-$\alpha$ coupling, temperature, and ionisation profiles as a function of source properties, and paints these profiles around each source onto a three-dimensional grid. The code consistently deals with the overlap of ionised bubbles by redistributing photons around the bubble boundaries, thereby ensuring photon conservation. It accounts for the redshifting of photons and the source look-back effect for the temperature and Lyman-$\alpha$ coupling profiles which extend far into the intergalactic medium to scales of order 100 cMpc. We provide a detailed description of the code and compare it to results from the literature. After validation, we run three different benchmark models based on a cosmological N-body simulation. All three models agree with current observations from UV luminosity functions and estimates of the mean ionisation fraction. Due to different assumptions regarding the small-mass stellar-to-halo relation, the X-ray flux emission, and the ionising photon escape fraction, the models produce unique signatures ranging from a cold reionisation with deep absorption trough to an emission-dominated 21-cm signal, broadly encompassing the current uncertainties at cosmic dawn. The code BEoRN is publicly available at https://github.com/cosmic-reionization/BEoRN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
